CLIR-Bench: Benchmarking Multimodal Question Answering over Irregular Clinical Time Series

Clinical time series are central to patient monitoring, risk assessment, and clinical decision support. However, they are often sparse, irregularly sampled, and asynchronous, making it difficult for models to identify the temporal evidence required for clinical Question Answering (QA). Existing benchmarks primarily focus on regularly sampled time-series QA or medical QA over static data, and therefore rarely assess whether models can faithfully ground their answers in irregular temporal observations. To fill this gap, we introduce CLIR-Bench, a benchmark for irregular clinical time series QA constructed from de-identified ICU records through a principled four-stage pipeline. CLIR-Bench contains 6,600 QA instances spanning 11 clinical variables, organized into four capability dimensions and 11 tasks. Each question is linked to explicit temporal evidence and task-specific answer derivation rules, enabling evaluation of both answer accuracy and evidence use. Experiments show that existing generalist models struggle to retrieve and reason over sparse clinical evidence, highlighting the need for stronger irregular time-series reasoning methods. Our code and data are available at https://huggingface.co/datasets/winall/CLIR-Bench.

==> figures/experiment_figure_data_sources.csv <==
figure,raw_sources,derived_sources,analysis_role
fig_ts_lift_dumbbell,/Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments1/overall_benchmark_results.csv,,Model-level paired QA-only versus Full TS accuracy.
fig_ts_lift_heatmap,/Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments1/ts_lift_by_task.csv,/Users/bowenliu/Downloads/medir/figures/ts_lift_heatmap_task_model.csv; /Users/bowenliu/Downloads/medir/figures/ts_lift_radar_task_model.csv; /Users/bowenliu/Downloads/medir/figures/ts_lift_radar_input_family.csv,Task-level radar comparison of Full TS and QA-only; TS Lift heatmap table preserved for audit.
fig_evidence_failure_board,/Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments2/evidence_localization_all_models_20260601_011950_t4patched_20260601_120443/evidence_localization_by_model.csv; /Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments3/metrics/evidence_ablation_by_task.csv; /Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments4/metrics/counterfactual_results_by_model.csv; /Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments1/ts_lift_by_task.csv,/Users/bowenliu/Downloads/medir/figures/evidence_failure_ladder_family.csv; /Users/bowenliu/Downloads/medir/figures/evidence_reliance_family.csv; /Users/bowenliu/Downloads/medir/figures/evidence_tss_isolation_family.csv,"Evidence strictness, sufficiency/necessity, and TSS evidence isolation."
fig_counterfactual_binding,/Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments4/metrics/counterfactual_results_by_model.csv,/Users/bowenliu/Downloads/medir/figures/counterfactual_binding_family.csv,Family-level causal flip and irrelevant-edit invariance.
fig_irregularity_family_audit,/Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments5/tables/irregularity_stress_by_model.csv,/Users/bowenliu/Downloads/medir/figures/irregularity_stress_family_robustness.csv,Family-level accuracy-drop matrix across five irregularity perturbations.
fig_irregularity_task_mechanisms,/Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments5/tables/irregularity_stress_by_task.csv; /Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/insight_experiments_1_to_5_results/Experiments5/all_models/irregularity_stress_predictions.jsonl,/Users/bowenliu/Downloads/medir/figures/irregularity_stress_task_heatmap.csv; /Users/bowenliu/Downloads/medir/figures/irregularity_stress_task_drop_points.csv; /Users/bowenliu/Downloads/medir/figures/irregularity_stress_task_failure_profile.csv; /Users/bowenliu/Downloads/medir/figures/missingness_instability_family.csv,Task-level dominant stressor and preserved-evidence missingness answer instability.
fig_input_efficiency_tradeoff,/Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/predictions; /Users/bowenliu/Library/Containers/com.tencent.xinWeChat/Data/Documents/xwechat_files/wxid_gwai6iyv5pre22_4ff4/msg/file/2026-06/Timing,/Users/bowenliu/Downloads/medir/figures/input_efficiency_model_summary.csv; /Users/bowenliu/Downloads/medir/figures/input_efficiency_task_summary.csv,Model-level accuracy versus observed end-to-end latency.


==> figures/irregularity_dominant_signature.csv <==
Task,Capability,Perturbation,Effect,AbsEffect
T9,understanding,Time shuffle,15.722222222222218,15.722222222222218
T10,decision-making,Timestamp jitter,-14.111111111111107,14.111111111111107
T2,understanding,Timestamp removed,6.611111111111106,6.611111111111106
T3,understanding,Missing 70%,3.5555555555555536,3.5555555555555536
T8,forecasting,Long gap,-3.499999999999997,3.499999999999997
T7,forecasting,Long gap,-2.72222222222222,2.72222222222222
T11,decision-making,Time shuffle,2.4444444444444438,2.4444444444444438
T1,understanding,Time shuffle,2.166666666666667,2.166666666666667
T6,reasoning,Missing 70%,-2.055555555555553,2.055555555555553
T5,understanding,Timestamp jitter,1.4444444444444469,1.4444444444444469
T4,reasoning,Time shuffle,1.33333333333333,1.33333333333333

